An Efficient Approach for Optical Radiative Transfer Tomography using the Spherical Harmonics Discrete Ordinates Method

This paper introduces a method to preform optical tomography, using 3D radiative transfer as the forward model. We use an iterative approach predicated on the Spherical Harmonics Discrete Ordinates Method (SHDOM) to solve the optimization problem in a scalable manner. We illustrate with an application in remote sensing of a cloudy atmosphere.

==> latent.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'latent.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{471.54296875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37641532)%
    \put(0,0){\includegraphics[width=\unitlength]{latent.pdf}}%
    \put(0.2729566,0.35048867){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{Gradient-based optimization }}}%
    \put(0.52222699,0.02904162){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{
Delay
}}}%
    \put(0.28270768,0.21291797){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26672071\unitlength}\raggedright Radiative transfer engine\end{minipage}}}%
    \put(0.29300079,0.32809547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{
Fast computations}}}%
    \put(0.29967328,0.29859415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{with ray tracing}}}%
    \put(0.39407458,0.23654859){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$J_{n-1}$ (latent data)}}}%
    \put(0.02409822,0.32475178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(measurements) ${\bm y}$}}}%
    \put(0.72185727,0.31871849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\bm \theta_n}$ (optical parameters)}}}%
    \put(0.3077245,0.1757688){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{
Forward map 
}}}%
    \put(0.30742897,0.14348027){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\operator{J}(\theta_{n-1})
$}}}%
    \put(0.16543593,0.0577541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\bm \theta_{n-1}}$ (optical parameters)}}}%
  \end{picture}%
\endgroup%

